Leveraging Decoupling in Enabling Energy Aware D2D Communications

Downlink/Uplink decoupling (DUDe) in LTE net- works has caught the attention of researchers as it provides better uplink SINR and reduced power consumption per device due to decoupled connection of a device with the Macro (in downlink) and a small cell (in uplink). These characteristics of DUDe can be exploited to encourage more D2D communications in the network. This paper first proposes a model to estimate decoupling region within which a device is allowed to perform DUDe. Then, it formulates an equation to calculate the total power saved by devices due to decoupling. Finally, the extra area due to decoupling which can be used to enable D2D pairs is calculated. Simulation results are shown based on different simulation scenarios for different objectives for better understanding the idea proposed.

==> Abstract.txt <==
Abstract:

Machine-to-machine (M2M) communication have emerged as a service with huge market potential. Many new M2M devices are added to existing network on a daily basis. This enormous flow of M2M devices pose a heavy competition to existing Human-to-Human (H2H) devices for resource blocks, thereby reducing the performance of the H2H communication. In order to avoid that, one can not treat the entire M2M traffic as low priority and schedule them after H2H devices, as there are many M2M applications like Health-monitering,fire-alert,etc., which are of high importance and delay intolerant. Hence there is a need for Class wise scheduling scheme based on priority of the traffic.
	In this paper, we have proposed a Class wise scheduling Algorithm to allocate bandwidth resources in a LTE Network supporting M2M communication alongside H2H communication. The proposed algorithm gives importance to the User satisfaction. We have devised a mechanism to control the effect of Machine-to-Machine (M2M) communication over the performance of Human-to-Human (H2H) communication. The performance of the scheduling Algorithm is been evaluated using various metrics.

